PPMN: Pixel-Phrase Matching Network for One-Stage Panoptic Narrative Grounding

Panoptic Narrative Grounding (PNG) is an emerging task whose goal is to segment visual objects of things and stuff categories described by dense narrative captions of a still image. The previous two-stage approach first extracts segmentation region proposals by an off-the-shelf panoptic segmentation model, then conducts coarse region-phrase matching to ground the candidate regions for each noun phrase. However, the two-stage pipeline usually suffers from the performance limitation of low-quality proposals in the first stage and the loss of spatial details caused by region feature pooling, as well as complicated strategies designed for things and stuff categories separately. To alleviate these drawbacks, we propose a one-stage end-to-end Pixel-Phrase Matching Network (PPMN), which directly matches each phrase to its corresponding pixels instead of region proposals and outputs panoptic segmentation by simple combination. Thus, our model can exploit sufficient and finer cross-modal semantic correspondence from the supervision of densely annotated pixel-phrase pairs rather than sparse region-phrase pairs. In addition, we also propose a Language-Compatible Pixel Aggregation (LCPA) module to further enhance the discriminative ability of phrase features through multi-round refinement, which selects the most compatible pixels for each phrase to adaptively aggregate the corresponding visual context. Extensive experiments show that our method achieves new state-of-the-art performance on the PNG benchmark with 4.0 absolute Average Recall gains.

==> figs/figure1_final.txt <==
ppm_wococo_overall	ppm_overall	PNG	IoU
1	1	1	0
0.907980084	0.934663957	0.847	0.005
0.897108533	0.924684281	0.8299	0.01
0.889617212	0.918061614	0.819	0.015
0.883519094	0.912557948	0.8107	0.02
0.878037639	0.907922081	0.8047	0.025
0.873926549	0.903149193	0.7997	0.03
0.870180888	0.899107082	0.7956	0.035
0.866115476	0.894265683	0.7918	0.04
0.86220994	0.890817329	0.7881	0.045
0.859309337	0.887505995	0.7841	0.05
0.856363055	0.884537213	0.7806	0.055
0.853211219	0.881317226	0.7771	0.06
0.85053901	0.87830277	0.775	0.065
0.848163713	0.875471009	0.7725	0.07
0.845582861	0.873278677	0.7696	0.075
0.843161886	0.870538263	0.7675	0.08
0.840535355	0.868277421	0.7653	0.085
0.838023022	0.866130763	0.7635	0.09
0.835419331	0.863664391	0.7612	0.095
0.833226749	0.861357875	0.7591	0.1
0.830737256	0.858914339	0.757	0.105
0.828727389	0.856699171	0.755	0.11
0.82644345	0.854415492	0.7533	0.115
0.823657044	0.852223161	0.7516	0.12
0.82114471	0.849482747	0.7494	0.125
0.819020647	0.8469707	0.7478	0.13
0.816462635	0.844892553	0.746	0.135
0.813813265	0.842951426	0.7447	0.14
0.811141056	0.840941789	0.7432	0.145
0.808879956	0.838749458	0.7419	0.15
0.80687009	0.836534289	0.7403	0.155
0.804768865	0.834478979	0.7389	0.16
0.802576284	0.83212679	0.7373	0.165
0.800041111	0.829843111	0.7361	0.17
0.797917047	0.827833474	0.7348	0.175
0.795701626	0.825504122	0.7334	0.18
0.792960899	0.823197607	0.7319	0.185
0.790859675	0.821119459	0.7307	0.19
0.788255984	0.818881454	0.7296	0.195
0.78613192	0.816871817	0.7278	0.2
0.783802302	0.814725159	0.7262	0.205
0.78163256	0.812555665	0.7246	0.21
0.779051708	0.809975108	0.7231	0.215
0.776242463	0.807668593	0.7217	0.22
0.773958524	0.805727466	0.7201	0.225
0.771902978	0.803740665	0.7185	0.23
0.76920793	0.801639681	0.7173	0.235
0.766604239	0.799333166	0.7159	0.24
0.764457336	0.797711754	0.7148	0.245
0.762241915	0.795428076	0.7134	0.25
0.760072172	0.792710498	0.712	0.255
0.757765394	0.790312636	0.7107	0.26
0.755230221	0.788234488	0.7093	0.265
0.752877764	0.785516911	0.7075	0.27
0.750502467	0.783210395	0.7067	0.275
0.748150009	0.78097239	0.7052	0.28
0.745409282	0.778094955	0.7029	0.285
0.742691394	0.775902624	0.7014	0.29
0.740293258	0.773367741	0.6994	0.295
0.737735246	0.770810021	0.698	0.3
0.735040197	0.768001096	0.6968	0.305
0.7326649	0.765100824	0.695	0.31
0.730221085	0.762771472	0.6938	0.315
0.727685913	0.760282263	0.6919	0.32
0.724693952	0.757450501	0.6901	0.325
0.722341495	0.754847108	0.6882	0.33
0.71987484	0.75263194	0.6871	0.335
0.717179792	0.749777341	0.6857	0.34
0.714576101	0.747379479	0.6846	0.345
0.711995249	0.744661901	0.683	0.35
0.709368719	0.742035671	0.6807	0.355
0.706239722	0.739386604	0.6793	0.36
0.703567513	0.73664619	0.6782	0.365
0.701237895	0.734271164	0.677	0.37
0.698771241	0.731644934	0.6747	0.375
0.695893477	0.728744662	0.6736	0.38
0.692992874	0.726049921	0.6723	0.385
0.690206468	0.723149649	0.6708	0.39
0.687054632	0.720432072	0.6685	0.395
0.684062671	0.717303432	0.6669	0.4
0.681413302	0.714357487	0.6649	0.405
0.678672574	0.71170842	0.6629	0.41
0.675634935	0.708853822	0.6605	0.415
0.672939887	0.705725182	0.6589	0.42
0.669879408	0.702436685	0.6575	0.425
0.667001644	0.699536413	0.6556	0.43
0.66378129	0.696247916	0.6535	0.435
0.660332542	0.693027929	0.6517	0.44
0.656929472	0.690173331	0.6498	0.445
0.654028869	0.687204549	0.6482	0.45
0.650420245	0.68421293	0.6462	0.455
0.647428284	0.681632373	0.6445	0.46
0.644847433	0.678617918	0.6428	0.465
0.641764115	0.675671972	0.6402	0.47
0.638635118	0.67206376	0.6387	0.475
0.635597479	0.668889447	0.6369	0.48
0.632308606	0.665578113	0.6353	0.485
0.629293806	0.662152595	0.6328	0.49
0.626301845	0.658316015	0.6307	0.495
0.623401242	0.655027518	0.6279	0.5
0.6197241	0.65146498	0.6259	0.505
0.61597844	0.648244993	0.624	0.51
0.612164261	0.645116353	0.6215	0.515
0.608715513	0.642010551	0.6196	0.52
0.605723552	0.638699217	0.6177	0.525
0.60204641	0.635456393	0.6156	0.53
0.598803216	0.632145059	0.6127	0.535
0.595674219	0.628285643	0.6106	0.54
0.593161886	0.624700267	0.6078	0.545
0.589370546	0.621000708	0.6049	0.55
0.586035995	0.617141291	0.6028	0.555
0.582039101	0.613852794	0.6007	0.56
0.578818747	0.609924867	0.599	0.565
0.574981728	0.606293818	0.5966	0.57
0.571624338	0.602206033	0.594	0.575
0.568221268	0.59825527	0.5909	0.58
0.56399598	0.594715568	0.5889	0.585
0.560181802	0.591564091	0.5866	0.59
0.556573177	0.587841695	0.5842	0.595
0.552553444	0.584370504	0.5807	0.6
0.548419514	0.580442577	0.578	0.605
0.544491138	0.576720181	0.5746	0.61
0.540768317	0.573134806	0.5714	0.615
0.537296729	0.569275389	0.5685	0.62
0.533482551	0.565324625	0.5658	0.625
0.528960351	0.561579392	0.5623	0.63
0.524917778	0.557012035	0.5581	0.635
0.520281381	0.552695883	0.5542	0.64
0.5158277	0.548653771	0.5508	0.645
0.511762288	0.544154925	0.5466	0.65
0.507765394	0.5393592	0.5432	0.655
0.502854924	0.534700496	0.5397	0.66
0.498812352	0.530110302	0.5362	0.665
0.494244473	0.525383087	0.5311	0.67
0.489585237	0.520678709	0.5271	0.675
0.485359949	0.515928658	0.5232	0.68
0.48079207	0.511201443	0.519	0.685
0.475995798	0.506656923	0.5146	0.69
0.471473598	0.501404462	0.5105	0.695
0.467088434	0.496060655	0.5056	0.7
0.462520555	0.491493297	0.5012	0.705
0.457381692	0.48742835	0.4965	0.71
0.453065047	0.482495604	0.4915	0.715
0.448382971	0.477654205	0.4862	0.72
0.443358304	0.472652949	0.4812	0.725
0.438721908	0.467331978	0.4773	0.73
0.433377489	0.461645619	0.4728	0.735
0.428010232	0.456233301	0.4671	0.74
0.422231866	0.449587796	0.4627	0.745
0.416476338	0.44394711	0.4576	0.75
0.410720811	0.438694649	0.4507	0.755
0.404942445	0.433122474	0.4457	0.76
0.399712224	0.427550298	0.4404	0.765
0.3938425	0.421886775	0.434	0.77
0.38779006	0.416154742	0.4265	0.775
0.381532067	0.410331362	0.4201	0.78
0.374497533	0.403868551	0.414	0.785
0.368467933	0.397497088	0.4072	0.79
0.361890188	0.390874421	0.4004	0.795
0.355152567	0.383680833	0.3931	0.8
0.348574822	0.377103839	0.3857	0.805
0.342316828	0.36899678	0.3769	0.81
0.335190937	0.360935395	0.3683	0.815
0.32795085	0.353102377	0.3589	0.82
0.321030513	0.345360707	0.3499	0.825
0.313584871	0.338075772	0.3411	0.83
0.307098483	0.329648999	0.3311	0.835
0.298625069	0.320240243	0.3193	0.84
0.290014617	0.311585101	0.3078	0.845
0.28126713	0.30178812	0.2973	0.85
0.272268409	0.291968303	0.2874	0.855
0.263292527	0.281509055	0.2753	0.86
0.254225288	0.271734911	0.2645	0.865
0.244564224	0.261229989	0.2509	0.87
0.234012425	0.251021946	0.2382	0.875
0.224328522	0.239489369	0.2264	0.88
0.213890919	0.228778917	0.2131	0.885
0.202379865	0.217657403	0.2	0.89
0.191097204	0.205188518	0.1852	0.895
0.180042938	0.191783325	0.1725	0.9
0.168988672	0.179154582	0.1592	0.905
0.15626713	0.167051086	0.1453	0.91
0.144459163	0.154330996	0.1323	0.915
0.133473415	0.140469068	0.1195	0.92
0.121893842	0.12809153	0.1086	0.925
0.110245752	0.114046907	0.0978	0.93
0.097387173	0.100687387	0.0874	0.935
0.085396492	0.088903606	0.0768	0.94
0.074707656	0.075726781	0.0668	0.945
0.065617577	0.065884126	0.0571	0.95
0.055591084	0.056178492	0.0486	0.955
0.047368902	0.046587042	0.0409	0.96
0.038964005	0.038799699	0.0344	0.965
0.032431939	0.031286396	0.0274	0.97
0.02596839	0.024823586	0.0216	0.975
0.01918509	0.018315102	0.0159	0.98
0.013109812	0.012514558	0.0099	0.985
0.007354285	0.007079404	0.0054	0.99
0.002489494	0.002192331	0.0013	0.995

==> figs/figure2_final.txt <==
MCN_things	PNG_things	PNG_stuff	ppm_wococo_things	ppm_wococo_stuff	ppm_things	ppm_stuff	IoU
1	1	1	1	1	1	1	0
0.8492	0.8257	0.8766	0.8813293	0.944999182	0.919789457	0.955321586	0.005
0.8426	0.8113	0.8558	0.870644616	0.933868064	0.909694399	0.945502155	0.01
0.8375	0.8026	0.8418	0.863966689	0.925246903	0.903330977	0.938519448	0.015
0.8327	0.797	0.8296	0.858545783	0.918208108	0.898656611	0.931864055	0.02
0.8276	0.793	0.821	0.85379267	0.911714956	0.894924974	0.925972396	0.025
0.8238	0.7892	0.8143	0.84951094	0.90784089	0.890172048	0.921171785	0.03
0.8206	0.7862	0.8087	0.84644695	0.90314836	0.885969047	0.917353118	0.035
0.8163	0.7831	0.8037	0.842911576	0.898346702	0.881412523	0.912116088	0.04
0.8123	0.7803	0.799	0.839258357	0.894090686	0.877877288	0.908788391	0.045
0.8079	0.7766	0.7945	0.836272931	0.891307906	0.874499175	0.9055698	0.05
0.8044	0.7735	0.7904	0.833798169	0.887706662	0.871710268	0.902351208	0.055
0.8018	0.7709	0.7858	0.830616333	0.884596497	0.868724959	0.898805302	0.06
0.7987	0.7694	0.7828	0.827748753	0.882195668	0.865936052	0.895477606	0.065
0.7961	0.7672	0.78	0.825666811	0.879412888	0.862793621	0.893077301	0.07
0.7922	0.765	0.7761	0.823113485	0.876793801	0.860554639	0.890949757	0.075
0.7896	0.7635	0.7731	0.820520878	0.874611229	0.857647891	0.888440347	0.08
0.7868	0.7613	0.771	0.81749617	0.872537786	0.855055385	0.886640118	0.085
0.7848	0.7597	0.7687	0.814746435	0.870355214	0.85246288	0.885112651	0.09
0.7826	0.7579	0.7657	0.811839573	0.868172641	0.849241889	0.883694288	0.095
0.7791	0.7566	0.7625	0.809600503	0.866044634	0.846727944	0.88167585	0.1
0.7761	0.7549	0.7599	0.807007896	0.863698369	0.84425328	0.879275544	0.105
0.7747	0.7531	0.7576	0.80484739	0.861897746	0.841739335	0.877475315	0.11
0.7727	0.7519	0.7553	0.802294065	0.859987996	0.839539634	0.87507501	0.115
0.7709	0.7506	0.7529	0.799112228	0.857750859	0.83710425	0.873220228	0.12
0.7685	0.7496	0.7491	0.796598185	0.855240901	0.83404038	0.870929027	0.125
0.7655	0.7484	0.7471	0.794201988	0.853494844	0.831408595	0.868583274	0.13
0.7637	0.7471	0.7444	0.791216561	0.851530529	0.82885537	0.867164912	0.135
0.7609	0.7459	0.7429	0.788270417	0.849293392	0.826655668	0.865582892	0.14
0.758	0.7446	0.7413	0.785324272	0.847001691	0.824573808	0.863673558	0.145
0.7554	0.7433	0.74	0.783203048	0.844546298	0.822020583	0.861982434	0.15
0.7535	0.7422	0.7377	0.781042542	0.842745676	0.819820881	0.859745786	0.155
0.7512	0.7409	0.7361	0.778685627	0.840999618	0.817424778	0.858163766	0.16
0.7485	0.7393	0.7345	0.77609302	0.839362689	0.81451803	0.856581747	0.165
0.7463	0.7383	0.7331	0.773186157	0.83734381	0.812161207	0.854399651	0.17
0.7443	0.7373	0.7313	0.771261343	0.83494298	0.809961505	0.852653974	0.175
0.7417	0.7362	0.7295	0.769100837	0.83265128	0.807369	0.850690088	0.18
0.7388	0.7348	0.728	0.766193974	0.830141322	0.805051457	0.848398887	0.185
0.736	0.7336	0.7266	0.763640649	0.828668085	0.802851756	0.846489553	0.19
0.733	0.7327	0.7253	0.760969478	0.826158127	0.800298531	0.844689324	0.195
0.7305	0.7312	0.723	0.758494717	0.824521198	0.797902428	0.843216409	0.2
0.7279	0.7301	0.7208	0.755666418	0.822884269	0.795584885	0.841307075	0.205
0.7247	0.7288	0.7188	0.753309502	0.820974518	0.793345903	0.839234084	0.21
0.722	0.7276	0.7169	0.750324076	0.818955639	0.790674837	0.836779226	0.215
0.7187	0.7259	0.7159	0.747417213	0.816281988	0.787846649	0.835197207	0.22
0.7159	0.724	0.7145	0.745256707	0.813826595	0.785568387	0.833724292	0.225
0.7131	0.7232	0.7119	0.743371175	0.811534894	0.783133003	0.832360482	0.23
0.7104	0.722	0.7108	0.740267903	0.809406886	0.780579778	0.830887568	0.235
0.7077	0.7209	0.7089	0.737478886	0.807060621	0.77767303	0.829414653	0.24
0.7051	0.7198	0.7078	0.735043407	0.805314563	0.776180376	0.827614424	0.245
0.7021	0.7185	0.7063	0.732568645	0.803459377	0.773744992	0.825541433	0.25
0.6994	0.7174	0.7046	0.730251012	0.801495062	0.770720402	0.823250232	0.255
0.6959	0.7162	0.703	0.72777625	0.799421618	0.768127897	0.821122688	0.26
0.6932	0.7151	0.7014	0.724987233	0.797239046	0.765849635	0.819322459	0.265
0.6907	0.7134	0.6992	0.722708882	0.794783653	0.763100008	0.816649392	0.27
0.6884	0.7127	0.6983	0.720076993	0.792764773	0.760703904	0.814467296	0.275
0.6847	0.7117	0.6961	0.717641513	0.790527637	0.758582764	0.81206699	0.28
0.682	0.71	0.693	0.714813214	0.78790855	0.755754576	0.809121161	0.285
0.6788	0.7088	0.6912	0.712142043	0.785125771	0.753554875	0.806939065	0.29
0.6763	0.7073	0.6883	0.709313745	0.783325149	0.750726687	0.804811521	0.295
0.6732	0.7066	0.686	0.70676042	0.780760626	0.748055621	0.802411216	0.3
0.6705	0.7058	0.6844	0.703735711	0.77852349	0.745305994	0.799519939	0.305
0.6672	0.7041	0.6824	0.700985976	0.776668304	0.742045722	0.797119633	0.31
0.6643	0.703	0.681	0.698589779	0.774158346	0.739178254	0.795537614	0.315
0.6606	0.7015	0.6786	0.695879326	0.771866645	0.735917983	0.794119252	0.32
0.6579	0.7	0.6763	0.693090309	0.768592787	0.733050515	0.791337079	0.325
0.6546	0.6984	0.6741	0.690536984	0.766519343	0.730104486	0.789209536	0.33
0.6511	0.6972	0.673	0.688022941	0.764118514	0.727551261	0.787463859	0.335
0.6482	0.6959	0.6715	0.684683977	0.762317892	0.724840914	0.784408925	0.34
0.6445	0.6945	0.671	0.682130652	0.759644241	0.722209129	0.782335934	0.345
0.6405	0.6933	0.6687	0.678948816	0.757898183	0.719616623	0.779444657	0.35
0.6372	0.692	0.6652	0.67576698	0.756042997	0.716984838	0.776826142	0.355
0.6333	0.6908	0.6633	0.672270888	0.75342391	0.714431613	0.774043969	0.36
0.6297	0.6896	0.6623	0.669481871	0.750913952	0.711367743	0.771752769	0.365
0.6266	0.6883	0.6613	0.667124956	0.748622251	0.708735957	0.76973433	0.37
0.623	0.6865	0.6583	0.664414503	0.746494243	0.706104172	0.767115815	0.375
0.6196	0.6856	0.6569	0.661664768	0.743438642	0.70288318	0.764660957	0.38
0.6165	0.6844	0.6554	0.658561496	0.740819556	0.700172834	0.761987889	0.385
0.6128	0.6836	0.6531	0.655654633	0.738200469	0.697069683	0.759369374	0.39
0.6094	0.682	0.6498	0.652747771	0.734708354	0.693966533	0.757187278	0.395
0.6051	0.6805	0.6479	0.649408807	0.732198396	0.690195616	0.75495063	0.4
0.602	0.6792	0.6449	0.646894764	0.729361052	0.687053186	0.752277563	0.405
0.5985	0.6772	0.6431	0.644105747	0.726687401	0.684303559	0.749768152	0.41
0.5948	0.676	0.639	0.641041757	0.723686364	0.681278969	0.747149637	0.415
0.5914	0.6742	0.6375	0.638213458	0.721176406	0.678097258	0.744094703	0.42
0.5874	0.673	0.6361	0.634717367	0.718721013	0.674758426	0.740876112	0.425
0.5834	0.6711	0.634	0.631692658	0.716047362	0.671890958	0.737930282	0.43
0.5804	0.6695	0.6314	0.628118003	0.713319147	0.668395004	0.7349299	0.435
0.5759	0.6681	0.6289	0.624700475	0.709827031	0.665016891	0.731929518	0.44
0.5733	0.6668	0.6263	0.620968692	0.706880559	0.662031581	0.729256451	0.445
0.5698	0.6651	0.6247	0.617826138	0.704316036	0.65884987	0.726583383	0.45
0.5664	0.6632	0.6225	0.614055073	0.70093305	0.65574672	0.723746659	0.455
0.5628	0.6615	0.6209	0.610951801	0.698095706	0.652918532	0.72151001	0.46
0.5594	0.66	0.619	0.608555604	0.695258362	0.649854663	0.718564181	0.465
0.5546	0.6575	0.616	0.605413049	0.692257325	0.646633671	0.716000218	0.47
0.55	0.6565	0.6139	0.601877676	0.689692803	0.642469951	0.713163494	0.475
0.5454	0.655	0.6118	0.599088659	0.686309816	0.639013277	0.710381321	0.48
0.5416	0.6532	0.6105	0.595671132	0.683199651	0.635320921	0.707599149	0.485
0.5378	0.6511	0.6075	0.592607141	0.680253178	0.631903527	0.704162348	0.49
0.5337	0.6491	0.6051	0.589700279	0.677143013	0.627857648	0.700616442	0.495
0.53	0.6466	0.6019	0.586832698	0.674196541	0.624440255	0.697506955	0.5
0.5256	0.6449	0.5994	0.583140197	0.670540732	0.620472936	0.694506574	0.505
0.5216	0.6434	0.5971	0.579565542	0.666557538	0.617291225	0.69123343	0.51
0.517	0.641	0.5943	0.57544094	0.663174551	0.614305916	0.687905733	0.515
0.5128	0.6395	0.5919	0.571434183	0.6605009	0.611320606	0.68463259	0.52
0.5083	0.6383	0.5891	0.568173783	0.657881814	0.608374578	0.680813922	0.525
0.5043	0.6365	0.5867	0.564009899	0.654880777	0.605153586	0.677540778	0.53
0.5009	0.6341	0.583	0.560435244	0.652097997	0.601893314	0.674158529	0.535
0.4963	0.6322	0.5804	0.557528381	0.648660446	0.597886715	0.670503519	0.54
0.4917	0.6301	0.5769	0.555171466	0.645932231	0.594155079	0.66712127	0.545
0.4876	0.6282	0.5724	0.551321837	0.642221858	0.590502003	0.663357155	0.55
0.4837	0.6269	0.5693	0.547943591	0.638948	0.586613245	0.659538487	0.555
0.4796	0.6252	0.5668	0.543504733	0.635565013	0.583235132	0.656374448	0.56
0.4751	0.6233	0.5652	0.540008642	0.63272767	0.579582057	0.652064808	0.565
0.4711	0.6209	0.5628	0.535373375	0.629999454	0.576203944	0.648082483	0.57
0.4669	0.6187	0.5598	0.532073693	0.626561903	0.572629429	0.643281872	0.575
0.4629	0.6162	0.5558	0.52834191	0.623615431	0.569015634	0.638863128	0.58
0.4584	0.6143	0.5536	0.52425659	0.619195722	0.565755362	0.634935355	0.585
0.453	0.6121	0.5513	0.52079978	0.614885142	0.562730772	0.631607659	0.59
0.4483	0.6098	0.5485	0.517814354	0.610410869	0.559588342	0.62707981	0.595
0.4442	0.6075	0.5436	0.513768315	0.606427675	0.556288789	0.623370247	0.6
0.4398	0.6046	0.541	0.509879404	0.601953402	0.552635714	0.619060608	0.605
0.4345	0.6013	0.5374	0.506304749	0.597533693	0.549296881	0.614805521	0.61
0.4293	0.5984	0.5338	0.502572966	0.593823321	0.545722366	0.611205062	0.615
0.4255	0.5963	0.5298	0.499351848	0.59000382	0.542226412	0.606840871	0.62
0.4203	0.5936	0.5272	0.495462938	0.586293447	0.539201823	0.60160384	0.625
0.4151	0.5906	0.523	0.491141926	0.581491788	0.535745149	0.597457858	0.63
0.4095	0.5864	0.5189	0.486820914	0.57783598	0.531620709	0.592275381	0.635
0.4031	0.5824	0.5149	0.483089131	0.571943035	0.527221306	0.588074846	0.64
0.3979	0.5782	0.5127	0.479239502	0.566650297	0.523371828	0.583765206	0.645
0.3923	0.5738	0.5087	0.475900538	0.561575817	0.519090266	0.578964595	0.65
0.3875	0.5701	0.5057	0.472325883	0.556992416	0.514690863	0.573618461	0.655
0.3818	0.5672	0.5015	0.467847743	0.551481421	0.510016498	0.568981507	0.66
0.3761	0.5637	0.4981	0.463448167	0.547934741	0.506324142	0.5631444	0.665
0.3699	0.5591	0.4923	0.458930746	0.543296775	0.501846178	0.558071027	0.67
0.3642	0.5556	0.4877	0.45453117	0.538276859	0.497446775	0.552943102	0.675
0.3576	0.5517	0.4836	0.451152925	0.532874993	0.493597298	0.546942338	0.68
0.3511	0.5479	0.4788	0.446871195	0.527909642	0.488805091	0.542305384	0.685
0.3451	0.5441	0.4736	0.442157363	0.522998854	0.48464137	0.537232011	0.69
0.3386	0.5403	0.469	0.438229171	0.517651552	0.479849163	0.531340352	0.695
0.3325	0.536	0.4633	0.433947441	0.513122715	0.474978396	0.525339589	0.7
0.3264	0.5321	0.4582	0.43005853	0.50761172	0.470814675	0.520211663	0.705
0.3202	0.528	0.4526	0.425698236	0.50139139	0.466611674	0.516338443	0.71
0.3131	0.5228	0.448	0.421573634	0.496807988	0.461858748	0.511155965	0.715
0.3052	0.5177	0.4424	0.417134776	0.491788072	0.457459345	0.505700726	0.72
0.2988	0.5125	0.4378	0.413285148	0.485131227	0.452942101	0.500027276	0.725
0.2918	0.508	0.4348	0.409121263	0.47983849	0.448385576	0.493644646	0.73
0.2847	0.5031	0.4307	0.404132459	0.474000109	0.442964883	0.48758933	0.735
0.2782	0.4975	0.4248	0.399182936	0.4680526	0.438997565	0.480170203	0.74
0.272	0.4932	0.4204	0.393604902	0.461995962	0.432751984	0.472969287	0.745
0.2646	0.4878	0.4157	0.387555486	0.45664866	0.428038338	0.466041133	0.75
0.2569	0.4801	0.4098	0.381977452	0.450646587	0.422656925	0.46096776	0.755
0.2497	0.4748	0.4053	0.376556546	0.444371692	0.41696127	0.455567072	0.76
0.2427	0.4694	0.4	0.372156971	0.437987668	0.411736979	0.449511756	0.765
0.2344	0.4624	0.3946	0.367168166	0.430894309	0.405805641	0.444220173	0.77
0.228	0.4541	0.3882	0.361354441	0.424510285	0.400306387	0.438164857	0.775
0.221	0.4475	0.3821	0.355344306	0.417908005	0.394885694	0.431782227	0.78
0.2139	0.4402	0.3776	0.348941352	0.40999618	0.388443711	0.425290492	0.785
0.2062	0.4323	0.3724	0.342813372	0.404103236	0.382315971	0.418580547	0.79
0.1991	0.4244	0.367	0.335939034	0.397937469	0.375599026	0.412088811	0.795
0.1911	0.4169	0.3601	0.329221825	0.391171496	0.368567837	0.404669685	0.8
0.1832	0.4083	0.3543	0.322151078	0.385278551	0.361929452	0.39817795	0.805
0.1755	0.3981	0.3476	0.315355305	0.379767556	0.354191217	0.389558671	0.81
0.1674	0.3877	0.3415	0.308284558	0.372565068	0.346452981	0.381048497	0.815
0.1576	0.3782	0.3321	0.300742428	0.36574453	0.338400503	0.373520266	0.82
0.1485	0.3681	0.3246	0.294378756	0.358050963	0.330308744	0.366264797	0.825
0.1407	0.3573	0.3186	0.286718781	0.350903039	0.322845471	0.359227538	0.83
0.1323	0.345	0.3117	0.279648034	0.345228352	0.313693142	0.351808412	0.835
0.1255	0.3305	0.3037	0.270416781	0.337807606	0.30328384	0.34378921	0.84
0.1188	0.3163	0.296	0.261499784	0.329622961	0.294367193	0.335497245	0.845
0.1129	0.304	0.2881	0.253329143	0.320074207	0.284468536	0.325841471	0.85
0.1047	0.2918	0.2812	0.243351534	0.312435205	0.274373478	0.316403906	0.855
0.0972	0.2779	0.2718	0.233727462	0.304359688	0.262392961	0.308057389	0.86
0.0904	0.2639	0.2652	0.223789135	0.296502428	0.251983659	0.299165348	0.865
0.0839	0.247	0.2563	0.213732961	0.287390189	0.241102993	0.28918226	0.87
0.0756	0.2312	0.2479	0.203008996	0.277077536	0.23049729	0.279526485	0.875
0.0686	0.2163	0.2404	0.192795695	0.26812899	0.217338361	0.270252578	0.88
0.0617	0.199	0.2327	0.181836037	0.258416544	0.206064891	0.260324041	0.885
0.0561	0.1823	0.2244	0.170051459	0.247285426	0.19361301	0.251050134	0.89
0.0504	0.1643	0.2143	0.158581137	0.236263436	0.179786315	0.240466969	0.895
0.0454	0.148	0.2064	0.146600149	0.226496426	0.164388404	0.229829251	0.9
0.0391	0.1317	0.1974	0.134697726	0.216620287	0.151072354	0.218155038	0.905
0.0321	0.1155	0.1868	0.120909769	0.20538004	0.13728494	0.208390159	0.91
0.0271	0.1002	0.1768	0.107396787	0.195940416	0.123065441	0.197752441	0.915
0.021	0.086	0.166	0.095494363	0.18622797	0.10758897	0.186132781	0.92
0.0165	0.073	0.1581	0.082649173	0.176406395	0.094547883	0.174676777	0.925
0.0119	0.0599	0.1504	0.070393212	0.165602663	0.077735879	0.164475479	0.93
0.0088	0.048	0.142	0.056801666	0.153762209	0.063045015	0.152964923	0.935
0.0064	0.0371	0.1318	0.044624268	0.142030883	0.050907377	0.141672577	0.94
0.0046	0.0274	0.1214	0.032682563	0.133082338	0.03692356	0.129616497	0.945
0.0029	0.0191	0.1098	0.02466905	0.122496863	0.028321156	0.118051388	0.95
0.0019	0.0122	0.0993	0.016773383	0.109510558	0.020229397	0.106104413	0.955
0.0011	0.0072	0.0877	0.010959657	0.097942926	0.013433891	0.092629971	0.96
0.0005	0.0049	0.0754	0.006481518	0.084083593	0.008680965	0.080628444	0.965
0.0004	0.0018	0.063	0.003849629	0.07213401	0.004595805	0.068354154	0.97
0.0002	0.0003	0.0511	0.001610559	0.059802477	0.001767617	0.056843598	0.975
0.0002	0.0002	0.0378	0.000589229	0.045015551	0.000314243	0.043314604	0.98
0.0002	0	0.0236	0.00019641	0.031047089	0.000235682	0.029567399	0.985
0.0002	0	0.013	0	0.017569706	0.000117841	0.016747586	0.99
0.0002	0	0.003	0	0.005947509	0	0.00523703	0.995

==> figs/figure3_final.txt <==
ppm_singulars	ppm_plurals	ppm_wococo_singulars	ppm_wococo_plurals	PNG_singulars	PNG_plurals	IoU
1	1	1	1	1	1	0
0.931336242	0.964719359	0.904233999	0.941809851	0.8365	0.9419	0.005
0.920961851	0.958304696	0.89322408	0.932187858	0.819	0.9278	0.01
0.914011769	0.954639175	0.885334483	0.928293242	0.8082	0.9167	0.015
0.908304586	0.950973654	0.87922068	0.92233677	0.8001	0.9061	0.02
0.903485187	0.947995418	0.873588878	0.918213058	0.7943	0.8989	0.025
0.898767248	0.942726231	0.869428448	0.914547537	0.7895	0.8914	0.03
0.894835633	0.93768614	0.865750019	0.910194731	0.7856	0.8853	0.035
0.889940138	0.933333333	0.861589589	0.9069874	0.782	0.8799	0.04
0.886439732	0.930355097	0.857632106	0.903550974	0.7786	0.8744	0.045
0.883040787	0.927835052	0.854816205	0.899885452	0.775	0.8663	0.05
0.879946226	0.926002291	0.851924199	0.896449026	0.7717	0.8611	0.055
0.876699472	0.923024055	0.848879982	0.892325315	0.7685	0.855	0.06
0.873782468	0.919129439	0.846343134	0.888430699	0.7667	0.8502	0.065
0.871068385	0.915234822	0.843983866	0.885910653	0.7644	0.8459	0.07
0.868836242	0.913402062	0.841624597	0.881328751	0.7618	0.84	0.075
0.866096794	0.910652921	0.839290697	0.87812142	0.76	0.8355	0.08
0.863839286	0.90836197	0.83675385	0.874684994	0.7581	0.8308	0.085
0.86183543	0.904925544	0.834369213	0.871019473	0.7564	0.8274	0.09
0.859501826	0.901260023	0.831832365	0.867812142	0.7542	0.8244	0.095
0.857218953	0.898739977	0.829676045	0.865292096	0.7522	0.8213	0.1
0.854682427	0.897136312	0.827189934	0.86277205	0.7503	0.8179	0.105
0.852501015	0.894616266	0.825236561	0.860252005	0.7487	0.8122	0.11
0.850268872	0.891867125	0.823156346	0.856128293	0.7472	0.8088	0.115
0.84818892	0.888659794	0.820441919	0.852691867	0.7456	0.805	0.12
0.845550933	0.884994273	0.818031914	0.849255441	0.7436	0.8011	0.125
0.843115869	0.881786942	0.816205383	0.844444444	0.7422	0.7986	0.13
0.84128957	0.877434135	0.813846115	0.840091638	0.7406	0.7943	0.135
0.839387175	0.875143184	0.811309267	0.836426117	0.7396	0.7905	0.14
0.837332589	0.873539519	0.808823156	0.83207331	0.7385	0.7862	0.145
0.835303369	0.869873998	0.806565362	0.82978236	0.7375	0.7817	0.15
0.833198052	0.866666667	0.804713463	0.826345934	0.736	0.7792	0.155
0.831219562	0.863917526	0.802633248	0.824054983	0.7349	0.7753	0.16
0.829114245	0.859335624	0.800629138	0.820160367	0.7336	0.7704	0.165
0.827034294	0.855211913	0.798219133	0.816494845	0.7328	0.7661	0.17
0.82523336	0.851317297	0.796037444	0.81489118	0.7317	0.7624	0.175
0.822950487	0.848568156	0.793754281	0.813287514	0.7304	0.7602	0.18
0.820819805	0.84467354	0.791395013	0.807101947	0.7293	0.7557	0.185
0.818765219	0.842382589	0.78944164	0.803665521	0.7282	0.7534	0.19
0.816533076	0.840091638	0.786879424	0.800687285	0.7272	0.7511	0.195
0.814681412	0.836655212	0.785027525	0.796105384	0.7258	0.7452	0.2
0.812652192	0.833447881	0.782921941	0.791752577	0.7244	0.7419	0.205
0.810597606	0.83024055	0.7809432	0.787857961	0.7233	0.7369	0.21
0.808187906	0.826116838	0.778533195	0.78373425	0.722	0.7337	0.215
0.80618405	0.821076747	0.775717294	0.780985109	0.7207	0.7305	0.22
0.804281656	0.818785796	0.77361171	0.777090493	0.7195	0.7249	0.225
0.802506088	0.81489118	0.771683706	0.773883162	0.7182	0.7213	0.23
0.800552963	0.811454754	0.769299069	0.76838488	0.7173	0.7174	0.235
0.798396916	0.807789233	0.766863695	0.764261168	0.716	0.7143	0.24
0.796773539	0.806185567	0.764910322	0.760366552	0.7152	0.7113	0.245
0.794642857	0.802520046	0.76277937	0.757388316	0.7141	0.707	0.25
0.792106331	0.798167239	0.760800629	0.7534937	0.713	0.7038	0.255
0.789823458	0.794730813	0.758669677	0.749599084	0.7119	0.6998	0.26
0.787844968	0.791752577	0.756259672	0.745933562	0.7107	0.6966	0.265
0.785435268	0.786254296	0.75412872	0.741580756	0.7092	0.6923	0.27
0.783203125	0.78327606	0.751870925	0.73814433	0.7086	0.6898	0.275
0.780894886	0.781672394	0.749816079	0.733104238	0.7073	0.6867	0.28
0.778130073	0.777777778	0.747203125	0.729209622	0.7051	0.6828	0.285
0.776100852	0.774112257	0.744767752	0.723940435	0.7038	0.6801	0.29
0.773716518	0.77021764	0.742687536	0.718671249	0.7021	0.6753	0.295
0.771230722	0.767010309	0.740252163	0.715005727	0.7007	0.6731	0.3
0.768465909	0.763802978	0.737816789	0.709965636	0.6999	0.6695	0.305
0.765777192	0.758991982	0.735558994	0.70652921	0.6983	0.6656	0.31
0.763671875	0.754639175	0.733250463	0.702863688	0.6973	0.6624	0.315
0.761515828	0.749140893	0.731119511	0.696678121	0.6955	0.659	0.32
0.758877841	0.744558992	0.728202136	0.6930126	0.6938	0.6566	0.325
0.756493506	0.73997709	0.726071184	0.688659794	0.692	0.6541	0.33
0.754667208	0.734249714	0.723610442	0.686139748	0.6911	0.6509	0.335
0.752054586	0.729209622	0.721149699	0.681328751	0.6898	0.6484	0.34
0.749822443	0.725315006	0.718562115	0.678579611	0.6892	0.6432	0.345
0.747235187	0.721420389	0.716355057	0.672623139	0.6878	0.6403	0.35
0.74464793	0.718442153	0.713894315	0.668499427	0.6856	0.6371	0.355
0.7421875	0.714089347	0.710748624	0.665521191	0.6843	0.6339	0.36
0.739574878	0.710194731	0.708135671	0.66231386	0.6836	0.6299	0.365
0.73731737	0.706758305	0.706030087	0.657961054	0.6826	0.6262	0.37
0.734831575	0.702863688	0.703696187	0.654295533	0.6803	0.624	0.375
0.732016031	0.699198167	0.701057865	0.649255441	0.6794	0.6208	0.38
0.729479505	0.695074456	0.698419544	0.643986254	0.6784	0.6174	0.385
0.726689326	0.69117984	0.695831959	0.639404353	0.6771	0.6145	0.39
0.724127435	0.687056128	0.692889216	0.634364261	0.6749	0.6113	0.395
0.721489448	0.679495991	0.690098683	0.629553265	0.6736	0.6063	0.4
0.718597808	0.676059565	0.68766331	0.624971363	0.6716	0.6041	0.405
0.716035917	0.672623139	0.684974251	0.621764032	0.6697	0.6014	0.41
0.713271104	0.668957617	0.682209087	0.61626575	0.6675	0.5975	0.415
0.71045556	0.663001145	0.679722976	0.611683849	0.6662	0.5928	0.42
0.707310268	0.658419244	0.677033918	0.605269187	0.6651	0.5896	0.425
0.704494724	0.654753723	0.674294122	0.601145475	0.6635	0.5842	0.43
0.701400162	0.649713631	0.671402116	0.594959908	0.6618	0.5794	0.435
0.698483157	0.643757159	0.668104214	0.590148912	0.6602	0.5751	0.44
0.695769075	0.639633448	0.665186839	0.582359679	0.6586	0.5706	0.445
0.692877435	0.635967927	0.662599254	0.576632302	0.6573	0.567	0.45
0.690061891	0.631386025	0.659275984	0.570446735	0.6554	0.5629	0.455
0.687677557	0.627033219	0.656485451	0.565635739	0.6541	0.5584	0.46
0.684887378	0.621993127	0.65384713	0.563573883	0.6527	0.5534	0.465
0.682249391	0.61626575	0.651158071	0.556930126	0.6505	0.5471	0.47
0.678825081	0.610996564	0.64834217	0.550973654	0.6493	0.543	0.475
0.675882711	0.605727377	0.645526269	0.545933562	0.6477	0.5396	0.48
0.672737419	0.60091638	0.64250742	0.540206186	0.6464	0.5353	0.485
0.6694653	0.596105384	0.639640782	0.535853379	0.6444	0.529	0.49
0.665964894	0.589232532	0.636723407	0.532187858	0.6424	0.5256	0.495
0.662844968	0.584421535	0.633806033	0.529438717	0.6397	0.5217	0.5
0.659598214	0.578006873	0.630203709	0.525085911	0.6379	0.5174	0.505
0.656605114	0.572737686	0.626449174	0.521420389	0.6363	0.5131	0.51
0.653738839	0.567239404	0.622643903	0.517525773	0.6341	0.5077	0.515
0.650821834	0.562428408	0.619396738	0.512256586	0.6323	0.5052	0.52
0.64742289	0.559908362	0.616555468	0.50790378	0.6306	0.5023	0.525
0.644379058	0.55486827	0.61302925	0.502863688	0.6287	0.4977	0.53
0.641411323	0.548453608	0.61003577	0.497365407	0.626	0.4932	0.535
0.637809456	0.542268041	0.607219869	0.491408935	0.6239	0.4905	0.54
0.634435877	0.536769759	0.604911337	0.487056128	0.6212	0.4869	0.545
0.631011567	0.530584192	0.601232908	0.482245132	0.6182	0.4848	0.55
0.627384334	0.524627721	0.597935006	0.478579611	0.6161	0.4824	0.555
0.624365869	0.518900344	0.594358051	0.470790378	0.6144	0.4778	0.56
0.620586445	0.513631157	0.591339202	0.465750286	0.6131	0.4719	0.565
0.617238231	0.50744559	0.587838352	0.458877434	0.6108	0.4681	0.57
0.613458807	0.500572738	0.584718029	0.453379152	0.6086	0.4633	0.575
0.609679383	0.495074456	0.581394759	0.449255441	0.6054	0.4602	0.58
0.606077516	0.49209622	0.577285066	0.443986254	0.6036	0.4563	0.585
0.60300832	0.488201604	0.573632005	0.438717068	0.6014	0.4534	0.59
0.599406453	0.483390607	0.570105787	0.434364261	0.5992	0.4491	0.595
0.59621043	0.477434135	0.566300515	0.428407789	0.5961	0.4428	0.6
0.592456372	0.471935853	0.562368401	0.422451317	0.5936	0.4376	0.605
0.588930601	0.466437572	0.558689972	0.41626575	0.5902	0.4337	0.61
0.585607752	0.4604811	0.555087648	0.411454754	0.5872	0.4285	0.615
0.581853693	0.455670103	0.551815115	0.406185567	0.5843	0.4258	0.62
0.578023539	0.450630011	0.548339633	0.399312715	0.5819	0.4206	0.625
0.574396307	0.445819015	0.544128466	0.391981672	0.5787	0.4149	0.63
0.570033482	0.439404353	0.5403993	0.38510882	0.5747	0.4088	0.635
0.566076502	0.431844215	0.535782237	0.380297824	0.5708	0.4043	0.64
0.562094156	0.427262314	0.53139349	0.375257732	0.5677	0.3982	0.645
0.557655235	0.422222222	0.527334534	0.371134021	0.5635	0.3941	0.65
0.552886567	0.417182131	0.523377052	0.366781214	0.5605	0.3871	0.655
0.548270089	0.412142039	0.518658515	0.360137457	0.5573	0.3812	0.66
0.543755073	0.406872852	0.514751769	0.35486827	0.554	0.376	0.665
0.539341518	0.399312715	0.510185444	0.350286369	0.5491	0.3692	0.67
0.534572849	0.395189003	0.505466907	0.346162658	0.5453	0.3638	0.675
0.529956372	0.389232532	0.501281108	0.341580756	0.5415	0.3581	0.68
0.525314529	0.38373425	0.496613308	0.337915235	0.5373	0.3536	0.685
0.520698052	0.379839633	0.492021614	0.331271478	0.533	0.3484	0.69
0.515396713	0.375028637	0.487632867	0.325544101	0.5288	0.3452	0.695
0.510070008	0.369530355	0.483523174	0.318671249	0.5242	0.3385	0.7
0.505529627	0.364719359	0.479083691	0.312943872	0.5198	0.3337	0.705
0.501648742	0.358991982	0.473959258	0.307674685	0.5151	0.3287	0.71
0.496905438	0.352348225	0.469773459	0.302176403	0.5101	0.3235	0.715
0.492086039	0.347308133	0.465131028	0.297136312	0.5049	0.3179	0.72
0.487215909	0.341122566	0.459981227	0.293241695	0.4999	0.3129	0.725
0.48191457	0.335624284	0.455389533	0.288201604	0.4961	0.3081	0.73
0.476232752	0.329896907	0.45011289	0.282245132	0.4916	0.3034	0.735
0.470829951	0.324398625	0.444684036	0.277434135	0.4858	0.2982	0.74
0.464234984	0.317296678	0.438874654	0.271935853	0.4815	0.293	0.745
0.458832183	0.309507446	0.433242852	0.265063001	0.4763	0.2889	0.75
0.453809862	0.302176403	0.427687156	0.257502864	0.4691	0.2851	0.755
0.448229505	0.296678121	0.421903143	0.251775487	0.4641	0.2805	0.76
0.4429028	0.288888889	0.416829448	0.24513173	0.4586	0.2765	0.765
0.437550731	0.280412371	0.410994698	0.238946163	0.4524	0.269	0.77
0.431792817	0.274914089	0.405109211	0.231386025	0.4448	0.2615	0.775
0.426110998	0.267812142	0.398564144	0.227720504	0.4386	0.2541	0.78
0.419744318	0.2604811	0.39113118	0.224284078	0.4324	0.2482	0.785
0.413301542	0.254753723	0.385118851	0.218098511	0.4257	0.2412	0.79
0.407061688	0.24467354	0.37847231	0.212142039	0.4188	0.2346	0.795
0.399705763	0.238946163	0.371572085	0.206872852	0.4114	0.2283	0.8
0.393237622	0.231386025	0.365001649	0.200229095	0.404	0.221	0.805
0.385196834	0.222680412	0.358583424	0.195418099	0.3949	0.2152	0.81
0.376877029	0.216953036	0.351277303	0.189919817	0.3862	0.2072	0.815
0.368886972	0.210538373	0.343818971	0.18465063	0.3766	0.1995	0.82
0.361175933	0.202520046	0.336741165	0.179152348	0.3672	0.1941	0.825
0.354048295	0.193814433	0.329358939	0.171134021	0.3585	0.1846	0.83
0.345652394	0.18510882	0.322915345	0.164261168	0.3483	0.176	0.835
0.336140422	0.176632302	0.314366169	0.156471936	0.336	0.1686	0.84
0.327465503	0.168155785	0.305588676	0.149369989	0.3247	0.1561	0.845
0.317319399	0.161512027	0.296557498	0.143184422	0.3139	0.1482	0.85
0.3070972	0.15532646	0.287551688	0.134249714	0.304	0.138	0.855
0.296316964	0.147766323	0.278444405	0.126460481	0.2918	0.1271	0.86
0.286272321	0.140435281	0.269438596	0.116838488	0.281	0.1152	0.865
0.275568182	0.131729668	0.259722469	0.107674685	0.2672	0.1038	0.87
0.265193791	0.123024055	0.248763287	0.100801833	0.2542	0.0941	0.875
0.253728693	0.110882016	0.238869581	0.0930126	0.2423	0.0835	0.88
0.243049919	0.099885452	0.228189452	0.084765178	0.2287	0.0722	0.885
0.231610187	0.09163803	0.216367741	0.076059565	0.2154	0.0611	0.89
0.218826096	0.082016037	0.204343083	0.071477663	0.2001	0.0516	0.895
0.204875203	0.073539519	0.193079479	0.06231386	0.1865	0.0459	0.9
0.191862825	0.064375716	0.181689033	0.054295533	0.1725	0.0396	0.905
0.179307021	0.056357388	0.168395951	0.046735395	0.1578	0.0335	0.91
0.16604099	0.048568156	0.156016134	0.040091638	0.1442	0.0247	0.915
0.151836445	0.037800687	0.144676425	0.032302405	0.1307	0.0192	0.92
0.13864651	0.032760596	0.132296608	0.027949599	0.119	0.0152	0.925
0.123883929	0.025200458	0.119815317	0.023825888	0.1075	0.0104	0.93
0.109552557	0.020618557	0.105989497	0.019702176	0.0962	0.0081	0.935
0.09712358	0.014662085	0.093051574	0.01626575	0.0847	0.0057	0.94
0.082969765	0.010309278	0.081686496	0.011683849	0.0738	0.0029	0.945
0.072367086	0.007331042	0.072046475	0.007560137	0.0632	0.002	0.95
0.061840503	0.005040092	0.061214135	0.004810997	0.054	0.0007	0.955
0.051542208	0.001832761	0.052411274	0.001832761	0.0455	0	0.96
0.042943385	0.00137457	0.043177148	0.00091638	0.0382	0	0.965
0.03467431	0.000687285	0.035997869	0.000229095	0.0305	0	0.97
0.027572037	0	0.028843958	0	0.024	0	0.975
0.020342938	0	0.021309521	0	0.0177	0	0.98
0.013900162	0	0.014561506	0	0.011	0	0.985
0.007863231	0	0.00816865	0	0.006	0	0.99
0.002435065	0	0.002765164	0	0.0014	0	0.995
